Online Quantitative Timed Pattern Matching with Semiring-Valued Weighted Automata

Monitoring of a signal plays an essential role in the runtime verification of cyber-physical systems. Qualitative timed pattern matching is one of the mathematical formulations of monitoring, which gives a Boolean verdict for each sub-signal according to the satisfaction of the given specification. There are two orthogonal directions of extension of the qualitative timed pattern matching. One direction on the result is quantitative: what engineers want is often not a qualitative verdict but the quantitative measurement of the satisfaction of the specification. The other direction on the algorithm is online checking: the monitor returns some verdicts before obtaining the entire signal, which enables to monitor a running system. It is desired from application viewpoints. In this paper, we conduct these two extensions, taking an automata-based approach. This is the first quantitative and online timed pattern matching algorithm to the best of our knowledge. More specifically, we employ what we call timed symbolic weighted automata to specify quantitative specifications to be monitored, and we obtain an online algorithm using the shortest distance of a weighted variant of the zone graph and dynamic programming. Moreover, our problem setting is semiring-based and therefore, general. Our experimental results confirm the scalability of our algorithm for specifications with a time-bound.

==> dat/qtpm-BrCCPulse.tsv <==
60000 4.736 7563
120000 9.44 7603
180000 14.1965 7605
240000 18.951 7627.6
300000 23.7845 7665.8
360000 28.4945 7590.4
420000 33.3575 7618.8
480000 38.1815 7608.6
540000 42.9435 7630.6
600000 47.464 7642.2


==> dat/qtpm-BrCCPulseDensity.tsv <==
60000 4.7685 7579.2
30000 14.613 8657.4
20000 30.1745 10182
15000 48.794 13134.2
12000 75.78 19172.6
10000 107.214 25161
8.571429e+03 149.18 31316.8
7500 202.491 44165.8
6.666667e+03 280.276 57050.6
6000 361.101 66814.4

